The Role of Radiolysis in the Modelling of C$_{2}$H$_{4}$O$_{2}$ Isomers and Dimethyl Ether in Cold Dark Clouds

Complex organic molecules (COMs) have been detected in a variety of interstellar sources. The abundances of these COMs in warming sources can be explained by syntheses linked to increasing temperatures and densities, allowing quasi-thermal chemical reactions to occur rapidly enough to produce observable amounts of COMs, both in the gas phase, and upon dust grain ice mantles. The COMs produced on grains then become gaseous as the temperature increases sufficiently to allow their thermal desorption. The recent observation of gaseous COMs in cold sources has not been fully explained by these gas-phase and dust grain production routes. Radiolysis chemistry is a possible non-thermal method of producing COMs in cold dark clouds. This new method greatly increases the modeled abundance of selected COMs upon the ice surface and within the ice mantle due to excitation and ionization events from cosmic ray bombardment. We examine the effect of radiolysis on three C$_{2}$H$_{4}$O$_{2}$ isomers -- methyl formate (HCOOCH$_3$), glycolaldehyde (HCOCH$_2$OH), and acetic acid (CH$_3$COOH) -- and a chemically similar molecule, dimethyl ether (CH$_3$OCH$_3$), in cold dark clouds. We then compare our modelled gaseous abundances with observed abundances in TMC-1, L1689B, and B1-b.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Supplementary_table_S1_thermal.txt <==
Supplementary reactions
Species with starting with "J" are surface ice species
Species with starting with "K" are bulk ice species
Suprathermal Species are denoted with an asterisk "*"

Thermal Grain Reactions

Reactants                        |         Products                                      |        Reference
JCH3       JHCOOCH3               JCH4       JCH3OCO                                       A. Kinsuk (Private communication)
JCH3       JHCOOCH3               CH4        CH3OCO                                        A. Kinsuk (Private communication)
JCH3O      JCH3CHO                JHCOOCH3   JCH3                                          A. Kinsuk (Private communication)
JCH3O      JCH3CHO                HCOOCH3    CH3                                           A. Kinsuk (Private communication)
JCH3O      JH2CO                  JHCOOCH3   JH                                            A. Kinsuk (Private communication)
JCH3O      JH2CO                  HCOOCH3    H                                             A. Kinsuk (Private communication)
JCH3O      JHCOOCH3               JCH3OH     JCH3OCO                                       A. Kinsuk (Private communication)
JCH3O      JHCOOCH3               CH3OH      CH3OCO                                        A. Kinsuk (Private communication)
JCH3O      JNH2CHO                JHCOOCH3   JNH2                                          A. Kinsuk (Private communication)
JCH3O      JNH2CHO                HCOOCH3    NH2                                           A. Kinsuk (Private communication)
JH         JHCOOCH3               H2         CH3OCO                                        A. Kinsuk (Private communication)
JH         JHCOOCH3               CH3OH      HCO                                           A. Kinsuk (Private communication)
JH         JHCOOCH3               JCH3OH     JHCO                                          A. Kinsuk (Private communication)
JH         JHCOOCH3               JH2        JCH3OCO                                       A. Kinsuk (Private communication)
JH         JCH3OCO                HCOOCH3                                                  A. Kinsuk (Private communication)
JH         JCH3OCO                JHCOOCH3                                                 A. Kinsuk (Private communication)
JHCO       JCH3O                  HCOOCH3                                                  A. Kinsuk (Private communication)
JHCO       JCH3O                  JHCOOCH3                                                 A. Kinsuk (Private communication)
JNH2       JHCOOCH3               NH3        CH3OCO                                        A. Kinsuk (Private communication)
JNH2       JHCOOCH3               JNH3       JCH3OCO                                       A. Kinsuk (Private communication)
JOH        JHCOOCH3               JHCOOH     JCH3O                                         A. Kinsuk (Private communication)
JOH        JHCOOCH3               JH2O       JCH3OCO                                       A. Kinsuk (Private communication)
JOH        JHCOOCH3               H2O        CH3OCO                                        A. Kinsuk (Private communication)
JOH        JHCOOCH3               HCOOH      CH3O                                          A. Kinsuk (Private communication)
Reactants                        |         Products                                      |        Reference              
JHCOOCH3                          JHCO       JCH3O                                         A. Kinsuk (Private communication)
JHCOOCH3                          JHCO       JCH3O                                         A. Kinsuk (Private communication)
JHCOOCH3                          JCH3OH     JCO                                           A. Kinsuk (Private communication)
JHCOOCH3                          JCH3       JCO2       JH                                 A. Kinsuk (Private communication)
JCH3COOH   CRP                    JCH3       JHOCO                                         A. Kinsuk (Private communication)
JCH3COOH   CRP                    JCH3CO     JOH                                           A. Kinsuk (Private communication)
JCH3COOH   Photon                 JCH3CO     JOH                                           A. Kinsuk (Private communication)
JCH3COOH   Photon                 JCH3       JHOCO                                         A. Kinsuk (Private communication)
JCH3       JHOCO                  CH3COOH                                                  A. Kinsuk (Private communication)
JCH3       JHOCO                  JCH3COOH                                                 A. Kinsuk (Private communication)
JOH        JCH3CO                 JCH3COOH                                                 A. Kinsuk (Private communication)
JOH        JCH3CO                 CH3COOH                                                  A. Kinsuk (Private communication)
KCH3       KHOCO                  KCH3COOH                                                 A. Kinsuk (Private communication)
KOH        KCH3CO                 KCH3COOH                                                 A. Kinsuk (Private communication)
KCH3O      KCH3CHO                KHCOOCH3   KCH3                                          A. Kinsuk (Private communication)
KCH3O      KH2CO                  KHCOOCH3   KH                                            A. Kinsuk (Private communication)
KCH3O      KNH2CHO                KHCOOCH3   KNH2                                          A. Kinsuk (Private communication)
KH         KHCOOCH3               KCH3OH     KHCO                                          A. Kinsuk (Private communication)
KHCO       KCH3O                  KHCOOCH3                                                 A. Kinsuk (Private communication)
KOH        KHCOOCH3               KHCOOH     KCH3O                                         A. Kinsuk (Private communication)
JCH3       JHCOOCH3               CH4        CH3        CO2                                A. Kinsuk (Private communication)
JCH3O      HCOOCH3                CH3OH      CH3        CO2                                A. Kinsuk (Private communication)
JH         JHCOOCH3               H2         CH3        CO2                                A. Kinsuk (Private communication)
JH         JHCOOCH3               JH2        JCH3       CO2                                A. Kinsuk (Private communication)
JNH2       JHCOOCH3               NH3        CH3        CO2                                A. Kinsuk (Private communication)
JNH2       JHCOOCH3               JNH3       JCH3       CO2                                A. Kinsuk (Private communication)
JOH        JHCOOCH3               JH2O       JCH3       CO2                                A. Kinsuk (Private communication)
JOH        JHCOOCH3               H2O        CH3        CO2                                A. Kinsuk (Private communication)
JCH3       JHCOOH                 JCH4       JHOCO                                         A. Kinsuk (Private communication)
JCH3       JHCOOH                 CH4        HOCO                                          A. Kinsuk (Private communication)
JCH3O      JHCOOH                 JCH3OH     JHOCO                                         A. Kinsuk (Private communication)
JCH3O      JHCOOH                 CH3OH      HOCO                                          A. Kinsuk (Private communication) 
Reactants                        |         Products                                      |        Reference
JH         JHOCO                  HCOOH                                                    A. Kinsuk (Private communication)
JH         JHOCO                  JHCOOH                                                   A. Kinsuk (Private communication)
JH         JHCOOH                 HCO        H2O                                           A. Kinsuk (Private communication)
JH         JHCOOH                 H2         HOCO                                          A. Kinsuk (Private communication)
JH         JHCOOH                 JH2        JHOCO                                         A. Kinsuk (Private communication)
JH         JHCOOH                 JHCO       JH2O                                          A. Kinsuk (Private communication)
JNH2       JHCOOH                 NH3        HOCO                                          A. Kinsuk (Private communication)
JNH2       JHCOOH                 JNH3       JHOCO                                         A. Kinsuk (Private communication)
JOH        JCH3CHO                JHCOOH     JCH3                                          A. Kinsuk (Private communication)
JOH        JCH3CHO                HCOOH      CH3                                           A. Kinsuk (Private communication)
JOH        JH2CO                  HCOOH      H                                             A. Kinsuk (Private communication)
JOH        JH2CO                  JHCOOH     JH                                            A. Kinsuk (Private communication)
JOH        JHCO                   HCOOH                                                    A. Kinsuk (Private communication)
JOH        JHCO                   JHCOOH                                                   A. Kinsuk (Private communication)
JOH        JHCOOH                 H2O        HOCO                                          A. Kinsuk (Private communication)
JOH        JHCOOH                 JH2O       JHOCO                                         A. Kinsuk (Private communication)
JOH        JNH2CHO                HCOOH      NH2                                           A. Kinsuk (Private communication)
JOH        JNH2CHO                JHCOOH     JNH2                                          A. Kinsuk (Private communication)
JOH        JHCOCHO                HCOOH      HCO                                           A. Kinsuk (Private communication)
JOH        JHCOCHO                JHCOOH     JHCO                                          A. Kinsuk (Private communication)
JOH        JHCOCH2OH              HCOOH      CH2OH                                         A. Kinsuk (Private communication)
JOH        JHCOCH2OH              JHCOOH     JCH2OH                                        A. Kinsuk (Private communication)
JHCOOH                            JHCO       JOH                                           A. Kinsuk (Private communication)
JHCOOH                            JCO2       JH         JH                                 A. Kinsuk (Private communication)
JHCOOH                            JHCO       JOH                                           A. Kinsuk (Private communication)
JHCOOH                            JCO2       JH         JH                                 A. Kinsuk (Private communication)
Reactants                        |         Products                                      |        Reference
JHCOCH2OH  JH                     JH2COCH2OH                                              Fedoseev et al 2015, Barrier height from Fuchs et al 2009
JHCOCH2OH  JH                     H2COCH2OH                                               Fedoseev et al 2015, Barrier height from Fuchs et al 2009
KHCOCH2OH  KH                     KH2COCH2OH                                              Fedoseev et al 2015, Barrier height from Fuchs et al 2009
JH2COCH2OH JH                     J(CH2OH)2                                               Fedoseev et al 2015, Barrier height from Fuchs et al 2009
JH2COCH2OH JH                     (CH2OH)2                                                Fedoseev et al 2015, Barrier height from Fuchs et al 2009
KH2COCH2OH KH                     K(CH2OH)2                                               Fedoseev et al 2015, Barrier height from Fuchs et al 2009
J(CH2OH)2  JH                     JCH2OH     JCH3OH                                       Fedoseev et al 2015, Barrier height from Fuchs et al 2009 
J(CH2OH)2  JH                     CH2OH      CH3OH                                        Fedoseev et al 2015, Barrier height from Fuchs et al 2009 
K(CH2OH)2  KH                     KCH2OH     KCH3OH                                       Fedoseev et al 2015, Barrier height from Fuchs et al 2009 

Thermal Gas-Phase reactions

Reactants                        |         Products                                      |        Reference
HCOOCH3                           HCO        CH3O                                         A. Kinsuk (Private communication)
H3+        HCOOCH3                HCOHOCH3+  H2                                           A. Kinsuk (Private communication)
H3O+       HCOOCH3                HCOHOCH3+  H2O                                          A. Kinsuk (Private communication)
HCO+       HCOOCH3                HCOHOCH3+  CO                                           A. Kinsuk (Private communication)
He+        HCOOCH3                HOCO+      CH3        He                                A. Kinsuk (Private communication)
H2COHOCH2+ e-                     HCOOCH3    H                                            A. Kinsuk (Private communication)
HCOHOCH3+  e-                     HCOOCH3    H                                            A. Kinsuk (Private communication)
CH3OH2OCH2+e-                     HCOOCH3    H2         H                                 A. Kinsuk (Private communication)
HCOOCH3                           COOCH4+    e-                                           A. Kinsuk (Private communication)
HCOOCH3                           HCO        CH3O                                         A. Kinsuk (Private communication)
He+        CH3OCO                 CH3O       CO+        He                                A. Kinsuk (Private communication)
He+        CH3OCO                 H2COH+     CO         He                                A. Kinsuk (Private communication)
CH3OCO                            CH3O       CO                                           A. Kinsuk (Private communication)
H2COH+     H2CO                   H2COHOCH2+                                              A. Kinsuk (Private communication)
CH3OH2+    H2CO                   CH3OH2OCH2+                                             A. Kinsuk (Private communication)

CH3CH2OH   Cl                     CH3CHOH    HCl                                          Skouteris et al. 2018 
CH3CH2OH   Cl                     CH2CH2OH   HCl                                          Skouteris et al. 2018  
CH3CH2OH   OH                     CH3CHOH    H2O                                          Skouteris et al. 2018  
CH3CH2OH   OH                     CH2CH2OH   H2O                                          Skouteris et al. 2018  
CH3CHOH    O                      HCOOH      CH3                                          Skouteris et al. 2018  
CH3CHOH    O                      CH3CHO     OH                                           Skouteris et al. 2018  
CH3CHOH    O                      CH3COOH    H                                            Skouteris et al. 2018  
CH2CH2OH   O                      HCOCH2OH   H                                            Skouteris et al. 2018  
CH2CH2OH   O                      H2CO       CH2OH                                        Skouteris et al. 2018  
HCOCH2OH   H3+                    HCOCH2OH2+ H2                                           Skouteris et al. 2018  
HCOCH2OH   H3O+                   HCOCH2OH2+ H2O                                          Skouteris et al. 2018  
HCOCH2OH   HCO+                   HCOCH2OH2+ CO                                           Skouteris et al. 2018  
HCOCH2OH   He+                    HCO+       CH2OH      He                                Skouteris et al. 2018  
HCOCH2OH   H+                     HCO+       CH2OH      H                                 Skouteris et al. 2018  
CH3COOH    HCO+                   CH3CO+     CO         H2O                               Skouteris et al. 2018  
CH3COOH    H3+                    CH3CO+     H2         H2O                               Skouteris et al. 2018  
CH3COOH    H3O+                   CH3CO+     H2O        H2O                               Skouteris et al. 2018  
CH3COOH    H+                     CH3CO+     H2O                                          Skouteris et al. 2018  
CH3COOH    He+                    CH3CO+     OH         He                                Skouteris et al. 2018  
CH3CHOH    H3+                    CH3CH2OH+  H2                                           Skouteris et al. 2018  
CH3CHOH    H3O+                   CH3CH2OH+  H2O                                          Skouteris et al. 2018  
CH3CHOH    HCO+                   CH3CH2OH+  CO                                           Skouteris et al. 2018  
CH3CHOH    H+                     CH3CHOH+   H                                            Skouteris et al. 2018  
CH3CHOH    He+                    C2H4+      OH         He                                Skouteris et al. 2018  
CH2CH2OH   H3+                    CH3CH2OH+  H2                                           Skouteris et al. 2018  
CH2CH2OH   H3O+                   CH3CH2OH+  H2O                                          Skouteris et al. 2018  
CH2CH2OH   HCO+                   CH3CH2OH+  CO                                           Skouteris et al. 2018  
CH2CH2OH   H+                     CH3CHOH+   H                                            Skouteris et al. 2018  
CH2CH2OH   He+                    C2H4+      OH         He                                Skouteris et al. 2018  
HCOCH2OH2+ e-                     HCOCH2OH   H                                            Skouteris et al. 2018  
CH3CHOH+   e-                     H2CO       CH3                                          Skouteris et al. 2018  
CH3CHOH+   e-                     H          H2CO       CH2                               Skouteris et al. 2018  
CH3CHOH+   e-                     H          HCO        CH3                               Skouteris et al. 2018  
CH3CH2OH+  e-                     H2         H2         H2CCO                             Skouteris et al. 2018  
CH3CH2OH+  e-                     H2CO       CH4                                          Skouteris et al. 2018  
CH3CH2OH+  e-                     H2         CH3CHO                                       Skouteris et al. 2018  
CH3CH2OH+  e-                     OH         C2H5                                         Skouteris et al. 2018

CH3OH      O                      CH2OH      OH                                           KIDA 
CH3OH      O                      CH3O       OH                                           KIDA 
CH4        O                      CH3        OH                                           KIDA 
CH4        O                      CH2OH      H                                            KIDA 
CH4        O                      CH3O       H                                            KIDA 
CH2OH      H                      H2         H2CO                                         KIDA 
CH2OH      H                      OH         CH3                                          KIDA 
C          CH2OH                  CO         CH3                                          KIDA 
CH2OH      N                      NH         H2CO                                         KIDA 
CH2OH      N                      H2O        HCN                                          KIDA 
CH3OH      CN                     HCN        CH3O                                         KIDA 
CH3OH      CN                     HCN        CH2OH                                        KIDA 
S          CH2OH                  HS         H2CO                                         KIDA 
S          CH2OH                  OH         H2CS                                         KIDA

CH3COOH2+  e-                     CH3        CO         H2O                               A. Kinsuk (Private Communication) 
CH3COOH2+  e-                     CH3CO      OH         H                                 A. Kinsuk (Private Communication) 
CH3COOH2+  e-                     H2CCO      H2O        H                                 A. Kinsuk (Private Communication) 
CH3COOH2+  e-                     CH3        HOCO       H                                 A. Kinsuk (Private Communication) 
CH3COOH2+  e-                     CH3CO      H2O                                          A. Kinsuk (Private Communication) 
CH3COOH2+  e-                     CH3COOH    H                                            A. Kinsuk (Private Communication) 
H3+        CH3COOH                CH3COOH2+  H2                                           A. Kinsuk (Private Communication) 
H3O+       CH3COOH                CH3COOH2+  H2O                                          A. Kinsuk (Private Communication) 
HCO+       CH3COOH                CH3COOH2+  CO                                           A. Kinsuk (Private Communication) 
CH3COOH2+  e-                     CH3        CO         OH         H                      A. Kinsuk (Private Communication) 
HCOCH2OH2+ e-                     H2CO       CH2OH                                        A. Kinsuk (Private Communication) 
HCOCH2OH   CRP                    HCO        CH2OH                                        This Work 
HCOCH2OH   CRP                    HOCO       CH3                                          This Work 
H2COCH2OH  CRP                    H2CO       CH2OH                                        This Work 
(CH2OH)2   CRP                    CH2OH      CH2OH                                        This Work 


==> Supplementary_table_S2_radiolysis.txt <==
Supplementary reactions
Species with starting with "J" are surface ice species
Species with starting with "K" are bulk ice species
Suprathermal Species are denoted with an asterisk "*"

Radiolysis Reactions

CH3COOH (Acetic Acid)

Reactants                        |         Products                |        G Value (events/100 eV)  |  Reaction type
JCH3COOH   CRP                    JCH3CO*    JOH*                    3.704E+00                        I
JCH3COOH   CRP                    JCH3*      JHOCO*                  3.704E+00                        I
KCH3COOH   CRP                    KCH3CO*    KOH*                    3.704E+00                        I
KCH3COOH   CRP                    KCH3*      KHOCO*                  3.704E+00                        I

JCH3COOH   CRP                    JCH3CO     JOH                     3.804E+00                        II
JCH3COOH   CRP                    JCH3       JHOCO                   3.804E+00                        II
KCH3COOH   CRP                    KCH3CO     KOH                     3.804E+00                        II
KCH3COOH   CRP                    KCH3       KHOCO                   3.804E+00                        II

JCH3COOH   CRP                    JCH3COOH*                          3.804E+00                        III
KCH3COOH   CRP                    KCH3COOH*                          3.804E+00                        III

HCOCH2OH (Glycolaldehyde)

Reactants                        |         Products                |        G Value (events/100 eV)   |  Reaction type
JHCOCH2OH  CRP                    JCH2OH*    JHCO*                   3.703E+00                         I
JHCOCH2OH  CRP                    JCH3O*     JHCO*                   3.703E+00                         I
KHCOCH2OH  CRP                    KCH2OH*    KHCO*                   3.703E+00                         I
KHCOCH2OH  CRP                    KCH3O*     KHCO*                   3.703E+00                         I

JHCOCH2OH  CRP                    JCH2OH     JHCO                    5.603E+00                         II
KHCOCH2OH  CRP                    KCH2OH     KHCO                    5.603E+00                         II

JHCOCH2OH  CRP                    JHCOCH2OH*                         5.603E+00                         III
KHCOCH2OH  CRP                    KHCOCH2OH*                         5.603E+00                         III

CH3CHO (Acetaldehyde) 

Reactants                        |         Products                |        G Value (events/100 eV)   |  Reaction type
JCH3CHO    CRP                    JCH3*      JHCO*                   3.704E+00                         I
KCH3CHO    CRP                    KCH3*      KHCO*                   3.704E+00                         I
JCH3CHO    CRP                    JCH4*      JCO*                    3.704E+00                         I
KCH3CHO    CRP                    KCH4*      KCO*                    3.704E+00                         I

JCH3CHO    CRP                    JCH3       JHCO                    6.076E+00                         II
KCH3CHO    CRP                    KCH3       KHCO                    6.076E+00                         II
JCH3CHO    CRP                    JCH4       JCO                     6.076E+00                         II
KCH3CHO    CRP                    KCH4       KCO                     6.076E+00                         II

JCH3CHO    CRP                    JCH3CHO*                           6.076E+00                         III
KCH3CHO    CRP                    KCH3CHO*                           6.076E+00                         III

HCO

Reactants                        |         Products                |        G Value (events/100 eV)   |  Reaction type
JHCO       CRP                    JCO*       JH*                     3.704E+00                         I
KHCO       CRP                    KCO*       KH*                     3.704E+00                         I

JHCO       CRP                    JCO        JH                      1.434E+01                         II
KHCO       CRP                    KCO        KH                      1.434E+01                         II

JHCO       CRP                    JHCO*                              1.434E+01                         III
KHCO       CRP                    KHCO*                              1.434E+01                         III


==> Supplementary_table_S3_suprathermal.txt <==
Supplementary reactions
Species with starting with "J" are surface ice species
Species with starting with "K" are bulk ice species
Suprathermal Species are denoted with an asterisk "*"

Suprathermal Reactions

Reactants                        |         Products                |        Reference
JHOCO*     JCH3                   JCH3COOH                          This work   
JHOCO*     JCH3                   CH3COOH                           This work              
KHOCO*     KCH3                   KCH3COOH                          This work      
JHOCO      JCH3*                  JCH3COOH                          This work      
JHOCO      JCH3*                  CH3COOH                           This work      
KHOCO      KCH3*                  KCH3COOH                          This work   
JOH*       JCH3CO                 JCH3COOH                          This work   
JOH*       JCH3CO                 CH3COOH                           This work   
KOH*       KCH3CO                 KCH3COOH                          This work   
JOH        JCH3CO*                JCH3COOH                          This work   
JOH        JCH3CO*                CH3COOH                           This work   
KOH        KCH3CO*                KCH3COOH                          This work   
JCH3COOH*                         JCH3COOH                          This work   
KCH3COOH*                         KCH3COOH                          This work   
JHCOCH2OH*                        JHCOCH2OH                         This work   
KHCOCH2OH*                        KHCOCH2OH                         This work
JHCOCH2OH* JH                     JCH3OH     JHCO                   This work   
JCH2OH     JHCO*                  JHCOCH2OH                         This work
JCH2OH*    JHCO                   JHCOCH2OH                         This work
JCH2OH     JHCO*                  HCOCH2OH                          This work
JCH2OH*    JHCO                   HCOCH2OH                          This work
JH2CO*     JHCO                   JHCOCH2O                          This work
JH2CO      JHCO*                  JHCOCH2O                          This work
JHCOCH2O   JH*                    JHCOCH2OH                         This work
KHCOCH2OH* KH                     KCH3OH     KHCO                   This work
KCH2OH     KHCO*                  KHCOCH2OH                         This work
KCH2OH*    KHCO                   KHCOCH2OH                         This work
KH2CO*     KHCO                   KHCOCH2O                          This work
KH2CO      KHCO*                  KHCOCH2O                          This work
KHCOCH2O   KH*                    KHCOCH2OH                         This work
JCO*       JCH4                   JCH3CHO                           Hudson et al 2005  
JCO        JCH4*                  JCH3CHO                           Hudson et al 2005  
JCO*       JCH4                   CH3CHO                            Hudson et al 2005  
JCO        JCH4*                  CH3CHO                            Hudson et al 2005  
KCO*       KCH4                   KCH3CHO                           Hudson et al 2005  
KCO        KCH4*                  KCH3CHO                           Hudson et al 2005  
JCO*       JCH3OH                 JHCOCH2OH                         Hudson et al 2005  
JCO        JCH3OH*                JHCOCH2OH                         Hudson et al 2005  
JH2CO      JH2CO*                 JHCOCH2OH                         Hudson et al 2005  
KCO*       KCH3OH                 KHCOCH2OH                         Hudson et al 2005  
KCO        KCH3OH*                KHCOCH2OH                         Hudson et al 2005  
KH2CO      KH2CO*                 KHCOCH2OH                         Hudson et al 2005
JHCOCH2OH  JH*                    JH2COCH2OH                        Fedoseev et al 2015, Barrier height from Fuchs et al 2009
JHCOCH2OH  JH*                    H2COCH2OH                         Fedoseev et al 2015, Barrier height from Fuchs et al 2009
KHCOCH2OH  KH*                    KH2COCH2OH                        Fedoseev et al 2015, Barrier height from Fuchs et al 2009
JH2COCH2OH JH*                    J(CH2OH)2                         Fedoseev et al 2015, Barrier height from Fuchs et al 2009
JH2COCH2OH JH*                    (CH2OH)2                          Fedoseev et al 2015, Barrier height from Fuchs et al 2009
KH2COCH2OH KH*                    K(CH2OH)2                         Fedoseev et al 2015, Barrier height from Fuchs et al 2009 
J(CH2OH)2  JH*                    JCH2OH     JCH3OH                 Fedoseev et al 2015, Barrier height from Fuchs et al 2009 
J(CH2OH)2  JH*                    CH2OH      CH3OH                  Fedoseev et al 2015, Barrier height from Fuchs et al 2009   
K(CH2OH)2  KH*                    KCH2OH     KCH3OH                 Fedoseev et al 2015, Barrier height from Fuchs et al 2009  


==> Supplementary_table_S4_nautilus_switches.txt <==
1)  Grain and gas temperature and relation (10 K, fixed)
2)  Ad hoc formation of H$_{2}$ on grain surfaces (off) - Ad hoc formation of H$_{2}$ dedicates half of the adsorbed H (Both surface and bulk) for only H$_{2}$ formation reactions. The other half of H is available for all other reactions, minus the H$_{2}$ formation reactions.
3)  H$_{2}$ self-shielding (on) - \citep{lee_photodissociation_1996}
4)  CO self-shielding (on) - \citep{visser_photodissociation_2009}
5)  N$_{2}$ self-shielding (on) - \citep{li_photodissociation_2013}
6)  Photodesorption of ices (on) - allows for photon-induced desorption of molecules from ice grain surfaces.
7)  Cosmic ray induced diffusion (off) - enhanced diffusion based on heating from cosmic ray collisions with grains. A more detailed approach is being worked on currently.
8)  Eley-Rideal and complex-induced rx mechanisms  (off) - \citep{ruaud_modelling_2015}
9)  Competitive H$_{2}$ grain tunneling mechanism (fastest) - \citep{herbst_complex_2009}
10) Modified rates (off) - modifies diffusion rates to be the maximum of evaporation or accretion rates.
11) Species Conservation (electrons only) - checks to make sure we are not creating or destroying electrons or elements.

